Self-healing diffusion quantum Monte Carlo algorithms: methods for direct reduction of the fermion sign error in electronic structure calculations

We develop a formalism and present an algorithm for optimization of the trial wave-function used in fixed-node diffusion quantum Monte Carlo (DMC) methods. We take advantage of a basic property of the walker configuration distribution generated in a DMC calculation, to (i) project-out a multi-determinant expansion of the fixed-node ground-state wave function and (ii) to define a cost function that relates the fixed-node ground-state and the non-interacting trial wave functions. We show that (a) locally smoothing out the kink of the fixed-node ground-state wave function at the node generates a new trial wave-function with better nodal structure and (b) we argue that the noise in the fixed-node wave-function resulting from finite sampling plays a beneficial role, allowing the nodes to adjust towards the ones of the exact many-body ground state in a simulated annealing-like process. We propose a method to improve both single determinant and multi-determinant expansions of the trial wave-function. We test the method in a model system where benchmark configuration interaction calculations can be performed. Comparing the DMC calculations with the exact solutions, we find that the trial wave-function is systematically improved. The overlap of the optimized trial wave function and the exact ground state converges to 100% even starting from wave-functions orthogonal to the exact ground state. In the optimization process we find an optimal non-interacting nodal potential of density-functional-like form whose existence was predicted earlier[Phys.Rev. B {\bf 77}, 245110 (2008)]. We obtain the exact Kohn-Sham effective potential from the DMC data.

==> Acceptance.txt <==
From: Reboredo, Fernando A.
Sent: Thursday, April 23, 2009 8:51 AM
To: Randolph Q. Hood; Kent, Paul R.
Subject: FW: Acceptance BV10869 Reboredo

Attachments: pubchgform2.pdf



-----Original Message-----
From: prb@aps.org [mailto:prb@aps.org]
Sent: Wednesday, April 22, 2009 3:51 PM
To: Reboredo, Fernando A.
Subject: Acceptance BV10869 Reboredo

Re: BV10869
    Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations
    by F.A. Reboredo, R.Q. Hood, and P.R.C. Kent



Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831


Dear Dr. Reboredo,

We are pleased to inform you that the above manuscript has been accepted for publication as a Regular Article in Physical Review B.

This email is the formal notification of acceptance.  Your paper will be forwarded to production shortly.

Publication charges are not requested for this paper, since it was submitted electronically.

If you wish to order reprints, please fill out and return the enclosed form as soon as possible.  Reprints must be billed and shipped to a single address.  Prices, shipping, and other reprint information can be found at http://forms.aps.org/author/reprintprices.asc.

Please consult http://authors.aps.org/STATUS/status.html and click on the link to the production vendor to obtain information about the status of your paper during the production process. You will be sent an email by the production vendor with instructions about the page proofs.

Please let us know (preferably by replying to this email) if you have any difficulties with the attached material, and need a mailed or faxed version.

Yours sincerely,

Anthony M. Begley
Editor
Physical Review B
Email: prb@ridge.aps.org
Fax: 631-591-4141
http://prb.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/ PRB Editors' Suggestions: http://prb.aps.org/#suggestions


PUBLICITY AND OUTREACH:

COVERAGE BY YOUR NEWS OFFICE: *** Please inform your institution's public information or news office as soon as possible about this acceptance.  *** This office may publish newsletters and reports describing the institution's research or it may keep lists of papers published in major journals.  In some cases the writers may want to publicize your work with the local media, and they need as much lead time as possible.  To find the appropriate office, try searching for your institution's name at http://sciencesources.eurekalert.org or http://www.newswise.com/resources/ncd/.

COVERAGE BY APS AND AIP: Your research will be considered for Physics Today, Phys. Rev. Focus, and other APS and AIP publications if you submit a summary following the instructions at the web address below.
Submit your summary as soon as possible to allow time to consider and if appropriate produce the story before your paper is published.

Summary submission instructions: http://authors.aps.org/publicity.html

Thank you for your cooperation.



Please verify the following information and notify the Editorial office of any corrections:

Code number: BV10869
    Journal: PRB   Regular Article
   Received: 25 August 2008
    Section: Electronic structure: wide-band, narrow-band, and strongly correlated systems

Additional note(s):




PACS: 02.70.Ss  02.70.Tt      

      Complete PACS listings can be obtained via the
      World Wide Web, use the following URL:
      http://publish.aps.org/PACS/pacsgen.html

Address:

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Email: bfr@ornl.gov
Phone: 1+865-241-4325
  Fax: 

Title:     Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations

Collaboration: 

3  Author(s):

F.A. Reboredo,  R.Q. Hood,  P.R.C. Kent



======================================================================
FORMS AND MEMOS:
======================================================================
  http://forms.aps.org/author/reprintprices.pdf
    To order reprints 


==> FirstRefReport.txt <==
From: prb@aps.org
Sent: Wednesday, October 15, 2008 2:26 PM
To: reboredofa@ornl.gov
Subject: Your_manuscript BV10869 Reboredo

Re: BV10869
    Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations
    by F.A. Reboredo, R.Q. Hood, and P.R.C. Kent

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Dear Dr. Reboredo,

The above manuscript has been reviewed by two of our referees.
Comments from the reports are enclosed.

These comments suggest that considerable revision of your paper may be in order.  When you resubmit your manuscript, please include a summary of the changes made and a brief response to all recommendations or criticisms.

Yours sincerely,

Sarma Kancharla
Assistant Editor
Physical Review B
Email: prb@ridge.aps.org
Fax: 631-591-4141
http://prb.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/ PRL Celebrates 50 Years: http://prl.aps.org/50years/ PRB Editors' Suggestions: http://prb.aps.org/#suggestions

COLOR REMINDER:
  You have requested to have some color figures in the print
  journal (3).  If your paper is accepted you will
  be invoiced for the cost before your paper is sent to our
  production vendor for the amount of US$800.
  (See: http://forms.aps.org/author/color_print_memo)

PROBLEMS WITH MANUSCRIPT:

* The abbreviation "a.u." is used to indicate atomic units only;
  arbitrary units are abbreviated "arb.  units"; "A.U." is for
  astronomical units; "amu" is for atomic mass units.  Please amend your
  figures and manuscript text accordingly.

----------------------------------------------------------------------
Report of the First Referee -- BV10869/Reboredo
----------------------------------------------------------------------

In this work the authors present an approach for improving the performance of fixed-node diffusion Monte Carlo simulations by improving the nodal structure of the trial wavefunction, and in particular, hypothesize that removing the kink in the ground-state wavefunction at the node can substantially improve the results. They provide a detailed description of the method and the formalism employed, and go on to generate results for interacting two-electron system confined in a 2-dimensional geometry. The results indeed seem promising, and it is particularly striking that the method appears able to converge to a good approximation of the ground-state, even when the algorithm is initialized in a very bad trial state. Accordingly I think the work is publishable, and I believe that it should stimulate further progress in improving the performance of fixed-node estimators.

In Section IIC the authors derive various expressions used in the work.  I was unable, however, to in fact derive some of them from the various definitions.  The first case occurs in Eq.7 which I am unable to obtain by substituting Eq.6 in Eq.5. A similar problem occurs in Eq.11, which I was also unable to obtain. The authors need to make these derivations more clearly, or correct any errors present in the text.

I also have noted some minor typographical and grammatical points, which I detail below.

1. In the abstract, the authors write "Based on these conjectures, we propose a method...". I only see that the authors make one conjecture, namely, about the removal of the kink of the fixed-node wavefunction. Do they in fact, make further conjectures?

2. Also in the abstract, they write "an approximation optimal effective non-interacting density-functional-like nodal potential", which contains a stack of (at least) six consecutive adjectives (I assume that "approximation" should be "approximate"). I strongly advise the authors to rephrase this more elegantly.

3. Page 6, line 23 a parenthesis is missing from "\Psi R)".  Line 26 "by by" -> "by".

4. In the caption to Fig.1 I think it would be helpful to the reader for the dashed line to be explicitly described as being \Psi_T.

5. Throughout the paper, "jastrow" should be consistently capitalized.

6. Page 10, line 10, "defined but from a normalization constant"
should read "defined but for a normalization constant", or "defined up to a normalization constant".

7. On page 11 the authors refer to the fluctuations as having a "Darwinian" role; this is again referenced in the Remarks to Section 4B.  I do not see this, however. A Darwinian algorithm would take a given population of walkers, characterized by some "genetic code", and breed a new population by a  combination of crossovers and random mutations. I really do not see these processes at work in this algorithm. In fact the role of the fluctuations seems much more similar to the standard role of thermal fluctuations in Monte Carlo simulations, in allowing the simulations to escape from local  minima. If the authors truly believe that their algorithm has Darwinian character they should expand on this point, otherwise I would recommend them simply to drop this analogy.

8. Throughout the paper, "heavy-side function" should be replaced by "Heaviside function".

9. Page 23, line 5 , parenthesis missing. Line 18, "This is consequence that" should be replaced by "This is because".

10. Fig.7, in the caption "degenerates" - > "degenerate", and I think the figure would be clearer to interpret from the caption if the authors could add "a" and "b" to the plot. Also on page 25, in the final sentence "Eq. 2()" should be "Eq.(2)".

11. Page 27, line 10, "where minimized" -> "were minimized"; line 25, "bellow the error bar" -> "below the error bar".

12. References 6 and 7 are oddly formatted, and references 21 and
22 contain typos. In reference 34, "weigh" -> "weight".


----------------------------------------------------------------------
Report of the Second Referee -- BV10869/Reboredo
----------------------------------------------------------------------

I begin by apologizing for the delay in getting around to this report.  However, once begun, it was clear it was not going to be an easy task.  It wasn't... The arguments are convoluted, full of non sequitur, with distracting irrelevant points, and cross referencing done too frequently and needlessly; and besides that, the grammar in places is truly awful, and the number of typos beyond unacceptable.  On the good side, the ideas in the paper are quite novel and the approach looks powerful.  Bottom line, very much publishable work, but not at all in its current form.
I must add, I am truly stunned that the senior authors didn't read the manuscript (or care so little).

I will now go in order through the manuscript pointing out areas of confusion (to me).  I assume these might be confusing to others as well.

1. Last sentence of II.A. First off, it is not really clear to me what non-interacting v-representable means. I assume the "non-interacting" part has to do with DFT type solutions.
But in places it seems to refer to other wave functions as well, possibly meaning single determinant ones (though in places even multi-determinant ones). As Eq 4 later shows, one can have a single determinant wave function that gives an "interacting" (by which I mean here "many-body") function. Beyond this question of what is meant by non-interacting here, I still don't understand that last sentence. The exact nodes may not be v-representable? Why not?

2. First sentence of II. B.  "... can be discontinuous at the nodal surface..."  Unless the nodes are exact, the approximate nodes *will be* discontinuous.  Why "can be"?

3. Next paragraph, "In this paper we raise one conjecture..."
Based on the arguments given, this seems not to be a conjecture at all.  If the kink in the fixed-node solution is removed, the wave function is exact.  (Perhaps the authors meant to use the word "reduced" rather than "removed"?)

4. Last sentence of this same paragraph: "...distance ...increases..."  I think they mean *decreases*.

5. Figure 1a.  I see Psi_0 and Psi in the figures.  But the caption refers to Psi_T as well.  Why?  In part b, the last sentence is confusing.

6. Right below the caption (still on pg 7), the sentence running from the previous page says "...more walkers will visit...more than the other..."  Bad grammar.

7. There are way too many typos of this sort: Page 9, following Eq 4,
*in* the Jastrow. ("in" is missing.)

8. Following Eq 8. "again" What is this referring to? The method called OEP is not described in this paper.

9.  Eq. 11.  Here perhaps I'm just being stupid.  When I do the algebra I get [replacing (3) in (4)] an exp[-J(R)] in front of the summation in the first line, and an exp[-3J(R)] in the second line.

10.  Section III.... I just want to scream.  This is possibly the most important section, but it is a total exercise in frustration.
Errors abound, and the logic is convoluted.  This needs a major re-write. Let's take a (small number) of specific examples:

11. Four lines below Eq 12, "Each term in Eq 12 is... divided by the expectation value of the square deviation."  The denominator is not the square deviation, but rather the *mean*.  Say why the expectation value of the square deviation should be equal to the mean.

12. Eq 13: What is "r" that we are integrating over?  Should this be R?

13. Eq. 13: Though I have no problem with this as a *definition* of K, it is *not* strictly derived from Eq 12 as suggested.  If it were, we would have p bar (not p) in both the numerator and denominator.

14. Too many like this to note: the line right after Eq 13 "that"
should be "than."

15. Next line, once again, what is meant by "non-interacting"
here?  Phi_T is most definitely a many-body wave function as well.
It could even be the exact function.

16. Fourth line after Eq 13:  "...the a..." ??

17. Following Eq 14 "...where ... Is given by Eq 3..."  Should this not be Eq 2?

18. Next line: heavy-side?  Please.

19. Next line ends (prior to Eq 15) with "being".  Should this perhaps be "and"?

20. Pages 13 and 14 are *really* unclear. OK, let's try: Top paragraph of pg 13, how does moving the node beyond eta raise the cost function to infinity? If you go too far, the theta function makes the cost function go to zero in Eq. 14.

21.  III. B. I really don't understand the argument (or the statement) that "...the node is multi-determinant v-representable...is less restrictive than the fixed node approximation..."  Isn't it just a different fixed node?  How is this "less restrictive" than the fixed node approximation?

22. Starting at Eq 16 and going to the end of the section is pretty close to incomprehensible. The derivations of Eqs 17 to 22 are impossible to see.  The words only add confusion.  What does "being"
(separating Eqs 20 and 21) mean?

23. How is (the RHS of) Eq 22 sampled in a DMC run?

24. Top of page 15: What is explained in Section II or binned?

25. Fourth and 6th lines (pg 15) what is the function g? Where does it come from?  Also, generally in QMC, when one goes from an integral to a sum, there is an underlying distribution (e.g., f) that is in the integral that is therefore implicit (but not summed
over) in the summation.  Yet here I see no "f".

26.  The statement that the role of the Jastrow here is to "fix the trial wave function... to match the mixed density estimator"
seems to imply that you want Phi tilde = f.  I don't think you mean this.  I hate to go on and on about it, but this section is totally confusing.

27. Section C (pg 15). First sentence. Again this statement about non-interacting v-representable. Anyway, the bound on the energy has nothing to do with v-representability as far as I can see.

28. Following Eq 23, "and"? The sentence is not clear.

29. Eq 24 and below.  Shouldn't the annihilation operator be c_nu? (not c_n).

30. Section IV. The quality of these results is impressive, and is the reason I feel this paper is (more than) publishable (eventually).
This is good work. But it must be understandable to the reader what has been done. So, let's start with the potential at the top of page 17... What is capital PI? Also, putting footnote "29"
where you do makes it look like par of the equation. (This happens again on pg 21.)

31. Page 18. "...the trial wave-function is orthogonal to the exact ground state..." While I understand that unlike the usual projection method, this can work here, what guarantee is there that is should find the ground state and not some excited state?

32. Middle of page 18: "...smaller coefficients in absolute value as compared with the error." I'm sure the authors have an idea of what they mean. I don't.

33. Figure 4 and accompanying text on pg 20.  If the convergence is initially 1/N but eventually crosses over to the expected 1/sqrt(N), we should see a factor of two change in slope in a log-log plot.
Why a factor of three?

34.  Page 21/Remarks.  OK, enough with the analogy to the genetic algorithm. It is just an analogy.  There is really nothing "genetic algorithm" like going on here.

35. Fig 5. "Blue circles" and "red squares." Which do you mean when? The circles are red and the squares are blue. Green are "diamonds" not "rhombi." What is the x-axis? Why not just call it log N_DMC (and change the scale accordingly)? (By the way, referring to the points by their color in the text will make the paper unreadable for those reading a B&W version.)

36. Page 22, middle. The statement "As in the case of the model H, we increase..." needs considerable explanation. First off, I did not get previously that this was the case for the model H in the previous section. Secondly, what is the exponential relationship between DMC steps and DMC blocks? Usually the number of steps is a constant times the number of blocks. What is going on here? Why?

37. Bottom of pg 23. Fig 2?

38. Pg 25: "Note in Eq. (28) that all the matrix elements ...
corresponding to states that differ in more than one electron hole pair, do not contribute to the ground state density." You probably mean that these are not present in the HF ground state. Clearly these terms (e.g., double excitations) are in the CI expansion of the ground state, and so *do* contribute to the ground state density.
Or do I not understand what this sentence means?

39. Fig 7. Where is part b?

40. Sec IV. D. This section doesn't stand on its own. Too much is referred to that isn't really explained or shown. This is the first place (in this paper) that there is a real discussion of the "nodal potential." But from what is here (without going to Ref 16), I really don't understand the significance of the nodal potential and how it is used. (I suppose to some extent this is addressed in Eq 16 and following, but as I said there, that section makes no
sense.) And on the last line: "bellow"?

41. Section V. is remarkably clear! (Did someone else write it?) This section has the "self-healing" title. It is implied this is a separate (improved) algorithm. Yet, this is the title of the
*full* paper. I suggest some sort of clarification.

42. Section VI. The discussion of NP-hard is a distraction and ultimately irrelevant. The present work is Monte Carlo.
Monte Carlo problems solvable in polynomial time are in the BPP computational complexity class, and the implications of having a
(potentially) BPP algorithm (here for the Fermion problem) are *not* the same as for having a P algorithm for an NP (or harder) problem.

43. Last paragraph Section VI: Earlier work than Refs 4,8 exists with the goal of discovering the nodes, e.g., based on symmetries. See references in those papers. For example, see PRL 95, 110201 (2005).

44. References 27, 30, 34:  There are typos.

I'm sure this is just a part of what needs fixing.  I got too frustrated in places to read carefully.

To summarize, this paper is a HUGE disappointment. It is all but unreadable in several places. Yet it contains some very good physics. This referee says "FIX IT!" And please, after you are done, re-read the paper for grammar. It is full of lots of just plain bad English. And run a spell checker too.

======================================================================



======================================================================
FORMS:
======================================================================

IMPORTANT: We cannot publish your manuscript without the following information:

We have yet to receive a valid copyright form for this manuscript.

Copyright can be transferred via a simple web interface as part of the electronic (re)submission process (http://authors.aps.org/ESUB).
Alternatively, the Copyright Transfer form is available for download at:

 http://forms.aps.org/author/copytrnsfr.pdf



Please see the following forms:

  http://forms.aps.org/author/copynotice.pdf
    Copyright notice to author
  http://forms.aps.org/author/copytrnsfr.pdf
    Copyright Transfer form - Physical Review (Copy included)


FORM: COPYTRNSFR------------------------------------------------------


                                                              BV10869
                                                              _________________
copytrnsfr 10/08      THE AMERICAN PHYSICAL SOCIETY           Manuscript Number

The following transfer agreement must be signed and returned} to the APS
Editorial Office, 1 Research Road, Ridge, NY 11961-2701 before the manuscript
can be published}.  For further information about APS policies and practices
regarding copyright, see http://forms.aps.org/author/copyfaq.html.

    Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations
_____________________________________________________________________________
Article Title

F.A. Reboredo,  R.Q. Hood,  P.R.C. Kent
_____________________________________________________________________________
Names of All Authors

                      TRANSFER OF COPYRIGHT AGREEMENT

Copyright to the above-listed unpublished and original article submitted
by the above author(s), the abstract forming part thereof, and any
subsequent errata (collectively, the ``Article'') is hereby transferred to
the American Physical Society (APS) for the full term thereof throughout
the world, subject to the Author Rights (as hereinafter defined)
and to acceptance of the Article for publication in a journal of APS.
This transfer of copyright includes all material to be published as part
of the Article (in any medium), including but not limited to tables,
figures, graphs, movies, and other multimedia files.  APS shall have
the right to register copyright to the Article in its name as claimant,
whether separately or as part of the journal issue or other medium in
which the Article is included.

The author(s), and in the case of a Work Made For Hire, as defined
in the U.S. Copyright Act, 17 U.S.C. S 101, the employer named below,
shall have the following rights (the ``Author Rights''):

(1) All proprietary rights other than copyright, such as patent rights.

(2) The nonexclusive right, after publication by APS, to give permission
  to third parties to republish print versions of the Article or a
  translation thereof, or excerpts therefrom, without obtaining
  permission from APS, provided the APS-prepared version is not used
  for this purpose, the Article is not republished in another journal, and
  the third party does not charge a fee.  If the APS version is used, or
  the third party republishes in a publication or product charging a fee
  for use, permission from APS must be obtained.

(3) The right to use all or part of the Article, including the APS-prepared
  version without revision or modification, on the author(s)' web home page
  or employer's website and to make copies of all or part of the Article,
  including the APS-prepared version without revision or modification,
  for the author(s)' and/or the employer's use for educational or research
  purposes.

(4) The right to post and update the Article on free-access e-print servers 
  as long as files prepared and/or formatted by APS or its vendors are not used
  for that purpose.  Any such posting made or updated after acceptance of
  the Article for publication shall include a link to the online abstract
  in the APS journal or to the entry page of the journal.  If the author wishes
  the APS-prepared version to be used for an online posting other than on the
  author(s)' or employer's website, APS permission is required; if permission is
  granted, APS will provide the Article as it was published in the journal, and
  use will be subject to APS terms and conditions.

(5) The right to make, and hold copyright in, works derived from the Article,
  as long as all of the following conditions are met: (a) at least one author of
  the derived work is an author of the Article; (b) the derived work includes
  at least ten (10) percent of new material not covered by APS's copyright in
  the Article; and (c) the derived work includes no more than fifty (50) percent
  of the text (including equations) of the Article. If these conditions are met,  copyright in the derived work rests with the authors of that work, and APS
  (and its successors and assigns) will make no claim on that copyright.  If
  these conditions are not met, explicit APS permission must be obtained.
  Nothing in this Section shall prevent APS (and its successors and assigns)
  from exercising its rights in the Article.

(6) If the Article was prepared under a U.S. Government contract, the
  government shall have the rights under the copyright to the extent
  required by the contract.

All copies of part or all of the Article made under any of the Author Rights 
shall include the appropriate bibliographic citation and notice of the APS
copyright.

By signing this Agreement, the author(s), and in the case of a Work Made
For Hire, the employer, jointly and severally represent and warrant that
the Article is original with the author(s) and does not infringe any
copyright or violate any other right of any third parties, and that the
Article has not been published elsewhere, and is not being considered
for publication elsewhere in any form, except as provided herein.
If each author's signature does not appear below, the signing author(s)
represent that they sign this Agreement as authorized agents for and on
behalf of all the authors, and that this Agreement and authorization is
made on behalf of all the authors.  The signing author(s) (and, in the
case of a Work Made For Hire, the signing employer) also represent and
warrant that they have the full power to enter into this Agreement and
to make the grants contained herein.

_____________________________________________________________________________
Author Signature(s)                                                      Date

_____________________________________________________________________________
Name(s) (print)

If the Article has been prepared as a Work Made For Hire, the transfer
should be signed by both the employee (above) and the employer (below):

_____________________________________________________________________________
Employer

_____________________________________________________________________________
Authorized Signature(s)       Name(s) (print)         Title              Date

U.S. GOVERNMENT EMPLOYEES:
A work prepared by a U.S. Government officer or employee* as part of his
or her official duties is not eligible for U.S. copyright.  If at least
one of the authors is not in this category, that author should sign the
transfer Agreement above.  If all the authors are in this category, one
of the authors should sign below, and indicate his or her affiliation.

_____________________________________________________________________________
Author Signature(s) Institution (e.g., Naval Research Laboratory, NIST)  Date

* Employees of national laboratories, e.g., Brookhaven National Laboratory, 
  are not U.S. Government employees.






==> FirstReply.txt <==


----------------------------------------------------------------------
Reply to the First Referee
----------------------------------------------------------------------

We thank the first referee for a diligent review. The referee recommends
publication, noting "I think the work is publishable, and I believe that
it should stimulate further progress in improving the performance of 
fixed-node estimators", then making several suggestions for improvements.

In the light of comments also made by the second referee we have
extensively reworked the text. We have fixed all the typos identified
by the referees.

The referee makes several more substantive points:

>1. In the abstract, the authors write "Based on these conjectures,
>we propose a method...". I only see that the authors make one
>conjecture, namely, about the removal of the kink of the fixed-node
>wavefunction. Do they in fact, make further conjectures?

As pointed out by the second referee, the referred to conjecture turns
out not to be one. The method presented is actually on much firmer ground
than we initially claimed. The text has been changed to reflect this,
and the discussion revised.

>2. Also in the abstract, they write "an approximation optimal
>effective non-interacting density-functional-like nodal potential",
>which contains a stack of (at least) six consecutive adjectives
>(I assume that "approximation" should be "approximate"). I strongly
>advise the authors to rephrase this more elegantly.

The text is revised: "...we find an optimal non-interacting nodal
potential of density-functional-like form..."

> Points 3,4,5,6:

Typos fixed and Jastrow now consistently capitalized.

>7. On page 11 the authors refer to the fluctuations as having
>a "Darwinian" role; this is again referenced in the Remarks to
>Section 4B.  I do not see this, however.

We have removed all references to genetic algorithms.

>8,9,10,11,12: Typos fixed


----------------------------------------------------------------------
Reply to the Second Referee
----------------------------------------------------------------------


We are thankful for the referee's remarks,

"the ideas in the paper are quite novel and the approach looks
 powerful.  Bottom line, very much publishable work, but not at all in
 its current form." 

and 

"The quality of these results is impressive, and is
 the reason I feel this paper is (more than) publishable (eventually).
 This is good work."

and appreciate the careful reading of the manuscript. We have made 
extensive changes to the paper to remove points of confusion, as pointed 
out by the referee, to improve the flow of the paper, and to correct 
typos. To improve the overall readability of the paper we have moved or 
retitled some of the sections referred to by the referee. A new section has been added. 

We address all points made by the referee below:

> 1. Last sentence of II.A. First off, it is not really clear
> to me what non-interacting v-representable means. I assume
> the "non-interacting" part has to do with DFT type solutions.
> But in places it seems to refer to other wave functions as well,
> possibly meaning single determinant ones (though in places even
> multi-determinant ones). As Eq 4 later shows, one can have a single
> determinant wave function that gives an "interacting" (by which I
> mean here "many-body") function. Beyond this question of what is
> meant by non-interacting here, I still don't understand that last
> sentence. The exact nodes may not be v-representable? Why not?

To make the paper flow better we have moved section IIA to section
IVB where we discuss the derivation of the best nodal-effective potential.
We have added a few clarifying sentences to section IVB and
replaced the sentence

"The exact nodes S(R) may or may not be non-interacting v-representable."

with

"In addition, certain quantities can be multi-determinant 
v-representable, meaning that they can be represented by a finite 
multi-determinant expansion constructed with the solutions of 
Eq. (28)......  The exact nodes S(R) may or may not be representable
in this manner."


> 2. First sentence of II. B.  "... can be discontinuous at the
> nodal surface..."  Unless the nodes are exact, the approximate
> nodes *will be* discontinuous.  Why "can be"?

The fixed-node wave function cannot be continuous at all points on the nodal surface S_T(R) if it is not equal to S(R) everywhere in R. 
However, it is possible that it is continuous at some point R in S_T(R) where
is not in S(R). Eq (1) and (2) in our manuscript show how starting from a fixed-node ground-state with a kink we can obtain a better trial wave function. If \tau in in Eq. (2) is replaced by a continuous function of R that is zero at parts of S_T(R), the node in the trial wave function will improve in some places while not in others. Repetition of this process will lead to a fixed-node ground state that has kinks where \tau is zero but the gradient is continuous elsewhere. But the node is a continuous surface and near the region with \tau = 0 it cannot be equal to S(R).

> 3. Next paragraph, "In this paper we raise one conjecture..."
> Based on the arguments given, this seems not to be a conjecture
> at all.  If the kink in the fixed-node solution is removed, the
> wave function is exact.  (Perhaps the authors meant to use the word
> "reduced" rather than "removed"?)

There are infinite ways to remove a kink from a function. There is only one that makes the node exact. We have replaced this sentence from the paper. 
We now present a proof as opposed to a conjecture of the key algorithm
in the paper. The text, particularly in the first and second sections
of the paper has been updated to reflect this.

> 4. Last sentence of this same paragraph: "...distance
> ...increases..."  I think they mean *decreases*.

The original meaning was accurate. But we have rewritten the section that previously included this sentence.

> 5. Figure 1a.  I see Psi_0 and Psi in the figures.  But the caption
> refers to Psi_T as well.  Why?  In part b, the last sentence is
> confusing.

The caption of figure 1a has been changed to include
" ... and new trial wave function ($\Psi_T$, purple dashed line) ..."

> 6. Right below the caption (still on pg 7), the sentence running
> from the previous page says "...more walkers will visit...more than
> the other..."  Bad grammar.

This sentence no longer appears.

> 7….. Page 9, following Eq 4, *in* the Jastrow. ("in" is missing.)

This has been corrected.

> 8. Following Eq 8. "again" What is this referring to? The method
> called OEP is not described in this paper.

We list references 23 and 24 where these types of projectors have been
used in the OEP context. Section IVB discusses optimization of the
effective nodal potential.

> 10.  Section III… needs a major…
> re-write….

We have reworked the text in this section and address the points made
by the referee below.

> 11. Four lines below Eq 12, "Each term in Eq 12 is... divided by the
> expectation value of the square deviation."  The denominator is not
> the square deviation, but rather the *mean*.  Say why the expectation
> value of the square deviation should be equal to the mean.

This text has been updated to read:

Each term in Eq. (25) is the square deviation of n_i divided by the
expectation value of the mean. In the limit of large counts the square 
of the mean is expected to be equal to the square deviation for the 
Poisson distribution of counts in a bin. Accordingly, in Chi^2 relative
deviations from the mean have the same impact independently of the 
absolute value of the probability density.

> 12. Eq 13: What is "r" that we are integrating over?  Should this
> be R?

We changed r to R in this equation. It is now Eq. (26).

> 13. Eq. 13: Though I have no problem with this as a *definition* of
> K, it is *not* strictly derived from Eq 12 as suggested.  If it were,
> we would have p bar (not p) in both the numerator and denominator.

A reference to the calculus mean value theorem has been added.

> 14. Too many like this to note: the line right after Eq 13 "that"
> should be "than."

Fixed.

> 15. Next line, once again, what is meant by "non-interacting"
> here?  Phi_T is most definitely a many-body wave function as well.

Our notation is the standard textbook notation. 
Phi_T is a many body wavefunction because there are several particles,
but it does not need to be interacting. 

> 16. Fourth line after Eq 13:  "...the a..." ??

Fixed.

> 17. Following Eq 14 "...where ... Is given by Eq 3..."  Should this
> not be Eq 2?

Yes, this has been fixed.

> 18. Next line: heavy-side? 
 
We have replaced heavy-side with Heaviside throughout the manuscript following the recommendation of Ref. A.

> 19. Next line ends (prior to Eq 15) with "being".  Should this
> perhaps be "and"?

We have removed Eq. (15) and "being".

> 20. Pages 13 and 14 are *really* unclear. OK, let's try: Top
> paragraph of pg 13, how does moving the node beyond eta raise the
> cost function to infinity? If you go too far, the theta function
> makes the cost function go to zero in Eq. 14.

We think the text is now clear and have reworked these pages, but do
not understand the point being made by the referee.

> 21.  III. B. I really don't understand the argument (or
> the statement) that "...the node is multi-determinant
> v-representable...is less restrictive than the fixed node
> approximation..."  Isn't it just a different fixed node?  How is this
> "less restrictive" than the fixed node approximation?

We have rewritten the text. The node can move within all that class of functions.

> 22. Starting at Eq 16 and going to the end of the section is pretty
> close to incomprehensible. The derivations of Eqs 17 to 22 are
> impossible to see.  The words only add confusion.  What does "being"
> (separating Eqs 20 and 21) mean?

An equation has been added. We now use "where".

> 23. How is (the RHS of) Eq 22 sampled in a DMC run?

This is explained at length in the following sections.

> 24. Top of page 15: What is explained in Section II or binned?

We have changed this sentence to read

"The function f(R) is an essential component of W(R) that can be
obtained from the DMC run using Eqs. (13) and (16) or sampled
directly by binning."

> 25. Fourth and 6th lines (pg 15) what is the function g? Where
> does it come from?  Also, generally in QMC, when one goes from an
> integral to a sum, there is an underlying distribution (e.g., f)
> that is in the integral that is therefore implicit (but not summed
> over) in the summation.  Yet here I see no "f".

The general function g(R) corresponds to the terms in the
integrals of Eqs. (34) and (35) that don't contain W(R).
The implicit function is W(R). We have added " ... using points R_i
drawn from the probability distribution defined by the absolute value
of W(R)."

> 26.  The statement that the role of the Jastrow here is to "fix
> the trial wave function... to match the mixed density estimator"
> seems to imply that you want Phi tilde = f.  I don't think you
> mean this…  

This has been fixed. The sentence now reads

Its role instead is to fix the trial wave function 
$\tilde{\Phi}_T({\bf R})$ to match $\Phi_{FN}({\bf R})$.

> 27. Section C (pg 15). First sentence. Again this statement about
> non-interacting v-representable. Anyway, the bound on the energy
> has nothing to do with v-representability as far as I can see.

We changed the text from

"If we restrict the search to pure-state non-interacting v-representable
..."

to

"The trial wave function is often constructed with non-interacting
orbitals derived from an effective potential ..."

> 28. Following Eq 23, "and"? The sentence is not clear.

Fixed. We changed "and" to "an", what we had originally intended.

> 29. Eq 24 and below.  Shouldn't the annihilation operator be
> c_nu? (not c_n).

Fixed.

> 30. Section IV. The quality of these results is impressive, and is
> the reason I feel this paper is (more than) publishable (eventually).
> This is good work. But it must be understandable to the reader
> what has been done. So, let's start with the potential at the
> top of page 17... What is capital PI? Also, putting footnote "29"
> where you do makes it look like par of the equation. (This happens
> again on pg 21.)

PI was a TEX typo. It has been fixed. The location of the footnote
has been changed here and on pg 21.

> 31. Page 18. "...the trial wave-function is orthogonal to the
> exact ground state..." While I understand that unlike the usual
> projection method, this can work here, what guarantee is there that
> is should find the ground state and not some excited state?

The newly inserted Section II of the revised manuscript discusses this at length. Since our methods builds upon the fixed ground state wave-function
It finds the lowest energy wave-functions consistent with the nodes. 

As usual in DMC there is no guarantee of finding the ground state, but through random fluctuations of the walkers it is likely that the ground state will be found. We know now that some excited states can be obtained, but only by suppressing fluctuations that break the symmetry. This will be discussed elsewhere. 

> 32. Middle of page 18: "...smaller coefficients in absolute value
> as compared with the error." I'm sure what the authors … 
> …mean. 

This sentence has been changed to read

"Accordingly, high energy components of the wave function will have
smaller coefficients (${\lambda}_n$) in absolute value
as compared with the error ($\tilde{\sigma}_n$)."

> 33. Figure 4 and accompanying text on pg 20.  If the convergence is
> initially 1/N but eventually crosses over to the expected 1/sqrt(N),
> we should see a factor of two change in slope in a log-log plot.
> Why a factor of three?

We have rewritten the text to 

"We can see that for a significant section of the run R_P \sim
1/N_w^3. This means that the magnitude of the error in the trial
function decays with a {\it faster} exponent than $1/\sqrt{N_w}$
($3/2$). 

> 34.  Page 21/Remarks. There is really nothing "genetic
> algorithm" like going on here.

Some walkers die and some others multiply but we have removed all references to the genetic algorithm to address the referee's concerns. 

> 35. Fig 5. "Blue circles" and "red squares." Which do you mean
> when? The circles are red and the squares are blue. Green are
> "diamonds" not "rhombi." What is the x-axis? Why not just call
> it log N_DMC (and change the scale accordingly)? (By the way,
> referring to the points by their color in the text will make the
> paper unreadable for those reading a B&W version.)

We changed the caption so that the symbols now correctly match the colors.
The x-axis is labeled. The reader of the B&W version will be
able to distinguish the symbols.

> 36. Page 22, middle. The statement "As in the case of the model H,
> we increase..." needs … explanation. First off, I did
> not get previously that this was the case for the model H in the
> previous section. Secondly, what is the exponential relationship
> between DMC steps and DMC blocks? Usually the number of steps is
> a constant times the number of blocks. 

Our rationale for increasing the statistical accuracy of successive blocks is
alluded to at many points in the paper: as the nodes of the trial
wavefunction are improved, more data is required to resolve a further
improvement. i.e. Our algorithm is different from the "usual one", which we assume is a DMC total energy calculation. Here we are optimizing a wavefunction, not calculating the total energy with a fixed trial wavefunction. Longer blocks are similarly required and used by other optimization methods. The formulas are clearly stated in
the text.

> 37. Bottom of pg 23. Fig 2?

Fixed.

> 38. Pg 25: "Note in Eq. (28) that all the matrix elements ...
> corresponding to states that differ in more than one electron hole
> pair, do not contribute to the ground state density." You probably
> mean that these are not present in the HF ground state. Clearly
> these terms (e.g., double excitations) are in the CI expansion of
> the ground state, and so *do* contribute to the ground state density.
> Or do I not understand what this sentence means?

The matrix elements are written explicitly in the text. This is a standard multi-determinant expansion and a standard property in an orthogonal basis. The wavefunctions \Phi_k and \Phi_l can contain double and higher-order excitations, but the matrix elements will be zero if \Phi_k and \Phi_l differ from each other
by more than one electron-hole pair.

> 39. Fig 7. Where is part b?

We have changed Fig. 7 so that parts a) and b) are visible.

> 40. Sec IV. D. This section doesn't stand on its own. Too much
> is referred to that isn't really explained or shown. This is the
> first place (in this paper) that there is a real discussion of the
> "nodal potential." But from what is here (without going to Ref 16),
> I really don't understand the significance of the nodal potential
> and how it is used. (I suppose to some extent this is addressed
> in Eq 16 and following, but as I said there, that section makes no
> sense.) And on the last line: "bellow"?

We have moved Sec IV. D. of the original version to be part of a 
Sec. III of the original version so it no longer stands alone. 
Sec. IV in the new version corresponds to Sec. III of the original 
version. We encourage the reader many times to read Ref 17.  We give a brief 
overview in this paper upon the referee's suggestion. Ref. 17 is a long paper that cannot be reproduced at length. 

> 41. Section V. …
> This section has the "self-healing" title. It is implied this is
> a separate (improved) algorithm. Yet, this is the title of the
> *full* paper. I suggest some sort of clarification.

We have changed the title of this section to "Summary of improved 
self-healing DMC algorithm" since this section is meant to be a summary 
for programmers on the implementation of the self-healing algorithm. The explanations on why it works are in the rest of the paper. 

> 42. Section VI. The discussion of NP-hard is a distraction
> and ultimately irrelevant. The present work is Monte Carlo.
> Monte Carlo problems solvable in polynomial time are in the BPP
> computational complexity class, and the implications of having a
> (potentially) BPP algorithm (here for the Fermion problem) are *not*
> the same as for having a P algorithm for an NP (or harder) problem.

The discussion about NP-hard has been removed.

> 43. Last paragraph Section VI: Earlier work than Refs 4,8
> exists with the goal of discovering the nodes, e.g., based on
> symmetries. See references in those papers. For example, see PRL
> 95, 110201 (2005).

We have already referenced more relevant and earlier works by the authors of PRL 95 110201 (2005), Dario Bressanini and Peter J. Reynolds. We are interested in systems where the nodes cannot be obtained by symmetry, as in PRL 95 110201 (2005).

> 44. References 27, 30, 34:  There are typos.

Fixed.



==> SecondRefReport.txt <==
From: prb@aps.org
Sent: Monday, March 30, 2009 11:35 AM
To: Reboredo, Fernando A.
Subject: Your_manuscript BV10869 Reboredo

Re: BV10869
    Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations
    by F.A. Reboredo, R.Q. Hood, and P.R.C. Kent

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Dear Dr. Reboredo,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below.

These comments suggest that the present version of the manuscript is not suitable for publication in the Physical Review.  However, if you feel that you can refute the criticisms, we will give further consideration.  Please accompany any resubmittal by a summary of the changes made and a brief response to all recommendations and criticisms.

Yours sincerely,

Sarma Kancharla
Assistant Editor
Physical Review B
Email: prb@ridge.aps.org
Fax: 631-591-4141
http://prb.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/ PRB Editors' Suggestions: http://prb.aps.org/#suggestions

----------------------------------------------------------------------
Second Report of the Second Referee -- BV10869/Reboredo
----------------------------------------------------------------------

Though much has changed since the first version of this manuscript, much (qualitatively) still remains the same. Indeed, a number of specifics have been fixed. Yet it remains all a jumble and incoherent.  It is among the sloppiest papers I have seen in a long time. However, as I also stated the first time, the basic concept here is not just good, but significant, and too important not to publish. Yet it remains "not ready for prime time."

The paper is about fixed node Diffusion Monte Carlo (DMC). Yet the language is strongly colored by density functional theory (DFT).
Though this is where the authors are coming from, it is in no way actually connected to DMC. DMC is a method of solving a quantum many body problem. Thus, this paper needs to talk broadly to that community (and to the DMC community) and not speak in the language of DFT which is not universal to many body theory. This choice of language adds additional confusion to that broad incoherence I mention above. I will give specifics of what I mean throughout this report.

Beginning with a specific point about DFT language, the manuscript speaks frequently of a "non-interacting problem." In many body theory that would mean the situation where the two body (or many
body) potentials are all set to zero. In the DFT context it seems to mean the effective one-body solutions where they exist. In another language, these are mean field solutions. Mean field solutions are indeed many-body solutions of an \textbf{\textit{interacting}} Hamiltonian, only neglecting (to different degrees) fluctuations. Use of DFT language here adds only confusion to the average reader--at least to those not coming to this from the DFT community. I recommend replacing the language of "non-interacting" with something to the effect of "effective" or "one-body" or even "DFT". (See e.g. Ref
33 for a specific example of ``non-interacting'' where it means
one-body.)

At the very end of Section V.B. there is a one sentence paragraph about the convergence of this methodology. This is a key point, and in fact is rather oddly placed in that section. It pertains to the paper as a whole. This should be stated up front, probably at the end of the Introduction. It also would not hurt to repeat it in the Summary. How well this method scales will ultimately determine whether this work is a major breakthrough or just a nice set of algorithms suitable for few body systems.

The large set of algorithms that make up this paper are also responsible for the jumble and incoherence of the paper, because the different algorithms (and what they are for) are neither logically laid out, nor all later shown in the Results section. (Only a subset of the methods developed here are shown in the results.) It is often only on re-reading that one discovers that one is seeing a completely new approach to essentially the same problem (e.g., moving the node).  In once specific case this becomes clear at the end of Sec VI--rather late in the game. That too should appear early on, perhaps in the Introduction. It should also appear at the beginning of each relevant section, describing what it is about. For example, Section IV F.  starts off sounding as if it is once again doing what was done in Sec III. In fact, the final paragraph (once again the final paragraph!) of IV F. explains what this section has been all about. That paragraph belongs at the start of IV F. Given that we have two different ways to come up with multi-determinant expansions, it would be nice if the Results section compared the two. It appears only to discuss the method of Sec III. If only one is presented, it might be stated why the preference for that one. Similarly, many of the cost function algorithms are not demonstrated in the results.

I will now turn to more specific comments on the manuscript, going through it from the beginning to end.

On page 4 the authors state that they have recently found that Kohn-Sham DFT wave functions can be bad sources for nodal surfaces.
This is an intriguing result, but raises many questions. For example, are Hartree-Fock nodes bad as well? In the same ways, and for the same situations? If, in fact, H-F wave functions are better sources for nodes, why use DFT nodes?

On page 4, in the middle (short) paragraph, they say that they "overcome two major obstacles: (i) obtain a representation of the fixed-node ground state{\ldots}" Obtaining a representation is not an obstacle. Perhaps this is just bad English. I think they mean that they seek a representation that is useful for optimizing the nodes?

At the top of page 5 they make the claim that the increasingly demanding nature of the computation is not a big problem because "DMC is readily parallelized with excellent scaling..." By that logic, all DMC-like algorithms, including the many forms of release-node algorithms of the past, also qualify. If that is so, then there is nothing special about this work, for we already know how to correct for the fixed-node approximation in a number of "exact" ways. The problem with all of them is that they do not scale well! But by the authors present (specious) argument they do scale well (because they can be parallelized too). Ultimately, no amount of parallelizing fixes poor scaling. The real question, that the authors are trying to sweep under the rug here, is how does this algorithm scale? As I discussed earlier, above, a discussion of scaling only appears in the oddest of places--much later in Section V B.

At the beginning of Section II, on page 5, the first sentence says that fixed-node DMC finds the lowest energy among all wave-functions that share the nodal surface S_T. This is not true. It finds the lowest energy among all the wave functions sharing that node *for a given V(R)* -- different potentials generally lead to different nodes.  The same sentence defines S_T(R) as where the wave function vanishes and changes sign. It is also not correct. The node is the surface where the wave function vanishes, regardless of what happens on the other side. Moreover, there is nothing in the algorithm that requires such a sign change. It is true that would take some special effort to come up with such a wave function, but that is irrelevant for the argument.

I am generally avoiding comments on the (relatively poor) English.
However, occasionally it took several readings of a sentence to understand it. In some such cases I am suggesting a wording change to clarify it. This occurs on the second paragraph of Sec. II at the bottom of page 5. The second sentence of this paragraph (beginning
"Indeed...") ends with "S(R)" making it appear that the Hamiltonian is S(R). I recommend that S(R) be moved after the second appearance of the word "nodes."

Equation (1) on page 6 is written in two ways. The seconds form is not strictly the same as the first. A simple change of variable shows that there is an overall sign change as well as the argument of the FN function being R - R' (not +). However, it is not even clear what the point of this second form is at all. The first form already demonstrates the Greens function form of the equation that they are after. I would drop the second form.

The sentence starting at the bottom of page 6 and concluding at the top of page 7 says that it has been shown that the wave function and its nodes successively converge to the exact ground state given Eq 2.
It is really not as simple as that, nor does the remainder of that paragraph under Eq 2 even allude to the problems. What has been shown in the cited references is that the wave function converges within a given set of fixed nodes to the fixed node (not exact) energy, using Eq 2. It has also been shown that one can make the wave function converge to the exact nodes using an extension of this procedure, but the Green's function must be treated with much greater care, and sampling must be done carefully as well. This procedure is known as "release node" DMC. This is neither mentioned nor that work cited (here or anywhere in the paper). The problems with attempting to change the nodes this way are glossed over here--as though Eq 2 embodies all of released node DMC. For example, without care the iterative procedure discussed at the end of this paragraph would easily have the nodes simply (gradually) move to infinity (yes, as they say, lowering the energy at each step), but ending up with the Bosonic ground state solution! Thus the statement that the nodes of the tilde trial wave function are better than the original trial function might not be true.

The second paragraph on page 7 (beginning "Note...") makes a number of further misleading if not downright incorrect remarks. The second sentence claims that the term with the exponential of V(R) does not alter the nodes because it is a positive scalar function. This is nonsense. It is not a factor in the wave function (like a Jastrow, where this argument would be true) but a factor in the Greens function! It is well known (if not obvious) that the potential affects the nodes--i.e. the wave functions of two solutions to the Schrodinger equation with different forms of V(\textbf{R}) generally have different nodes. Moreover, by this specious argument the Gaussian (delta(R)) is also a positive function--so it shouldn't affect the nodes either. Of course, taken in the original fixed-node context, by construction the node cannot be altered. But they are claiming to be moving the nodes here. In the release-node method what moves the nodes is the relative pressure of walkers on the two sides of the nodes--that pressure being generated exactly by the exponential of V(R) term.

Further in this paragraph, in discussing the patch dS(R) of the nodal surface S(R), should that not be S_T (R)?

The discussion from here through just before Eq 9 is never seen again in the rest of the paper. Is it merely a heuristic argument supporting the diagram of Figure 1? Or is there a real connection with the methods developed later in the paper? I don't see any.

The sentence beginning at the top of page 9 "Because..." is not a sentence. It ends before telling you "what.'' It appears that the next sentence is the "what."

Third line from the bottom of page 9: "Conversely... will be reinforced." That would be nice, but it isn't true. Fluctuations that bring the node closer to the correct node will get successively weaker, not stronger (as "reinforced" connotes). What actually happens is that there is less probability of the correctly placed nodes of being pushed away. This is not quite the same thing as the move being reinforced.

Equation 14, page 11: Underneath this it is stated that these functions are symmetric functions. This is only true if the nodes of Phi_n are the same as those of Phi trial. This is not going to be generally true of the Phi_n. Only their weighted sum (Eq 12) has the same nodes as Phi trial. Moreover, this could cause a problem for the method(s) developed here, since these functions contain singularities, and sampling them to obtain the CI coefficients could become problematic.

As I remarked near the beginning, the usage of "non-interacting" is confusing if not misleading. I find the usage at the top of page 13 (first line) to be pretty much emblematic of this. They are terms in the expansion of the fully interacting many-body problem.

Immediately after Eq 24, to make clear what is meant they need to replace "While..." with "While this shows that..."

The divergence of the terms on the RHS of Eq 24 are discussed here (good). This is in contrast to the statement under Eq 14 (previously
discussed) that these functions are symmetric.

The first sentence of the last paragraph of page 13, beginning "Updating..." explains the cause of the nodes moving. For one thing, the argument here appears disconnected to earlier arguments in Section II where the nodal movement is also described, but here it is the coefficients of the expansion that are being changed. In this case it is not clear why the motion of the nodes should be in the direction of better nodes... even on average. This needs to be clarified.

Page 14, very end of Section III B. One should point out that goals are very different: faster convergence only (no improvement of the
nodes) versus improved energies.

Page 14, Section C, first paragraph, halfway through: The sentence beginning "In the next iteration..." has the phrase "statistically insignificant fluctuations." I don't know what's meant by this. Are these the "bad fluctuations" (being contrasted with the "beneficial fluctuations")? If so, say so. And why would they not grow too on occasion? In fact, what suppresses these bad moves? I presume it is the energy sampling, and choosing blocks with lower energy to continue the simulation. This needs to be stated more clearly. Here is also a good place to compare this with "released nodes" where the difference in pressures moves the nodes. Given that a method to move nodes exists, that you are trying to supplant, explain why this methods should be better than the released nodes method.

Page 16, end of the first paragraph: it ends with a definition of the function alpha(R). This formula needs to be broken out with an equation number. It is referred to a number of times later on, and several pages later I had forgotten what alpha was and had the hardest time finding this definition again.

Page 17, two lines under Eq 28, the single particle orbitals are an effective mean field solution--not "non-interacting.'' The very presence of V(r) makes it interacting in the usual sense.

Last sentence of Section IV B: "...this manner." What manner? The entire discussion of v-representability here is insufficient for the reader not very familiar with DFT, and unnecessary for the reader who is so familiar. And once again (here to an extreme) the discussion of interacting and non-interacting (now v-representable) is needlessly confusing. Worse so because I don't understand the point of having this entire section (IV B).

Eq 30 contains two equations, presumably the second part meaning "where W(R) =..."? But then Eq 31 says "where W(R) = something else."
One of these should not be a "where..." but a derivation of W? If so, give an indication of how it is derived. By the way, putting the first definition of W into Eq 30 seems to give the LHS of 30 is equal to the integral of itself. In fact, the entire discussion of Eqs 29 through 34 is impossible to follow. Nor is it clear that any of this it is used anywhere later on.

Section IV F., page 20. I previously discussed this. At first it appears you are repeating what was done in Section III, and it is not clear why. The final paragraph needs to be moved to the beginning of this section to explain this

Section V A. page 21, half way through: "non-interacting ground state." Now I really don't know how you mean it. Do you now mean the states obtained when neglecting V?

Page 23, second paragraph, there is a reference to "the energy E_best..." Where is this defined? You say it is Figure 2. Which color curve/points?

Page 25, figure caption, Fig 5: Inset... as a function of what?

Page 25, under Eq 40, "We see that..." The variable N_w is not defined (except in words in the figure caption). Next line the in-line formula is obviously wrong. Perhaps what is meant is (N_w)\^(-3/2)? Or should it be 1/sqrt(N_w)?

Page 26 top: "For the final part of the graph..." It isn't clear what the "final part" of the graph refers to. However, from the graph it looks like the behavior crosses over from inverse N cubed to inverse N. I see no inverse square root N behavior.

Page 27, Figure 6. From the text I gather that the wave function is being updated (within each color) as one moves to the right--we are not just going to more DMC steps. This is not at all obvious from the caption here. Moreover, if the initial red wave function comes from the final blue one, shouldn't they have the same energy? Why don't they? Likewise, shouldn't the initial green energy be the same as the final red one? What happened to the initial data (early steps) of the green diamond run? It starts at almost 12.

Page 27, second line of text "strongly interacting regime." How is this defined here? Next sentence, J=0: I assume this is J(R), the Jastrow, not some constant J as it looks like?

Page 29, Figure 7 caption. Define the red dots. 

Page 29, entire full paragraph including Eq 41: This is a theory discussion and belongs in an earlier section. This is not "results."

Page 29, middle, "...suggests an alternative route for calculations of forces..." Alternative to what? Be more specific. Statistical sampling of forces is not discussed here, nor is the calculation of forces "usual" by statistical sampling. Perhaps say something like "... an alternative route to that taken in Refs 34 and 35."

Page 30, Figure 8. First off, the DMC and KS plots look to me like almost mirror images. Why? The mirror image part appears to be due to plotting the DMC in the LHS of the box, and the KS in the right. Why not compare the same against the same? E.g., both DMC and KS in the LHS of the box. Secondly, why are they so alike? I would expect that the DMC is an improvement over KS. Thus the point of the figure is lost on me. Moreover, since there are two electrons in the box, why aren't the two degenerate solutions ones having a pair of electrons in opposite corners--versus both on one side of the box?

Page 34, step 8 (versus 7). In step 7 Psi tilde is already converged (which includes J tilde from step 6). So how can Phi tilde not be converged yet till step 8 since the already converged Psi tilde consists of J tilde and Phi tilde? If I don't follow this algorithm, something is not clear.

Page 34 below step 9 is a discussion of "in Section IV..." This method seems not be used anywhere, or any results demonstrated, or compared with the method of Section III.

The effort of going through the manuscript was far greater than what you want to put on your readers. (Most will just quit.) Some of the reasons for the difficulty are all the points I have raised here.
Fixing these issues should help. However, the manuscript is also simply dense, not well organized, in somewhat bad English, not fully explained, and full of confusing language.

I find it ghastly that a paper being submitted to Physical Review (for the second time no less) should arrive in such a state.

======================================================================



======================================================================
FORMS:
======================================================================

IMPORTANT: We cannot publish your manuscript without the following information:

We have yet to receive a valid copyright form for this manuscript.

Copyright can be transferred via a simple web interface as part of the electronic (re)submission process (http://authors.aps.org/ESUB).
Alternatively, the Copyright Transfer form is available for download at:

 http://forms.aps.org/author/copytrnsfr.pdf



Please see the following forms:

  http://forms.aps.org/author/copynotice.pdf
    Memo. Copyright notice to author
  http://forms.aps.org/author/copytrnsfr.pdf
    Form. Copyright transfer form for PR papers (Copy included)


FORM: COPYTRNSFR------------------------------------------------------


                                                              BV10869
                                                              _________________
copytrnsfr 10/08      THE AMERICAN PHYSICAL SOCIETY           Manuscript Number

The following transfer agreement must be signed and returned} to the APS
Editorial Office, 1 Research Road, Ridge, NY 11961-2701 before the manuscript
can be published}.  For further information about APS policies and practices
regarding copyright, see http://forms.aps.org/author/copyfaq.html.

    Self-healing diffusion quantum Monte Carlo algorithms: Direct
    reduction of the fermion sign error in electronic structure
    calculations
_____________________________________________________________________________
Article Title

F.A. Reboredo,  R.Q. Hood,  P.R.C. Kent
_____________________________________________________________________________
Names of All Authors

                      TRANSFER OF COPYRIGHT AGREEMENT

Copyright to the above-listed unpublished and original article submitted
by the above author(s), the abstract forming part thereof, and any
subsequent errata (collectively, the ``Article'') is hereby transferred to
the American Physical Society (APS) for the full term thereof throughout
the world, subject to the Author Rights (as hereinafter defined)
and to acceptance of the Article for publication in a journal of APS.
This transfer of copyright includes all material to be published as part
of the Article (in any medium), including but not limited to tables,
figures, graphs, movies, and other multimedia files.  APS shall have
the right to register copyright to the Article in its name as claimant,
whether separately or as part of the journal issue or other medium in
which the Article is included.

The author(s), and in the case of a Work Made For Hire, as defined
in the U.S. Copyright Act, 17 U.S.C. S 101, the employer named below,
shall have the following rights (the ``Author Rights''):

(1) All proprietary rights other than copyright, such as patent rights.

(2) The nonexclusive right, after publication by APS, to give permission
  to third parties to republish print versions of the Article or a
  translation thereof, or excerpts therefrom, without obtaining
  permission from APS, provided the APS-prepared version is not used
  for this purpose, the Article is not republished in another journal, and
  the third party does not charge a fee.  If the APS version is used, or
  the third party republishes in a publication or product charging a fee
  for use, permission from APS must be obtained.

(3) The right to use all or part of the Article, including the APS-prepared
  version without revision or modification, on the author(s)' web home page
  or employer's website and to make copies of all or part of the Article,
  including the APS-prepared version without revision or modification,
  for the author(s)' and/or the employer's use for educational or research
  purposes.

(4) The right to post and update the Article on free-access e-print servers 
  as long as files prepared and/or formatted by APS or its vendors are not used
  for that purpose.  Any such posting made or updated after acceptance of
  the Article for publication shall include a link to the online abstract
  in the APS journal or to the entry page of the journal.  If the author wishes
  the APS-prepared version to be used for an online posting other than on the
  author(s)' or employer's website, APS permission is required; if permission is
  granted, APS will provide the Article as it was published in the journal, and
  use will be subject to APS terms and conditions.

(5) The right to make, and hold copyright in, works derived from the Article,
  as long as all of the following conditions are met: (a) at least one author of
  the derived work is an author of the Article; (b) the derived work includes
  at least ten (10) percent of new material not covered by APS's copyright in
  the Article; and (c) the derived work includes no more than fifty (50) percent
  of the text (including equations) of the Article. If these conditions are met,  copyright in the derived work rests with the authors of that work, and APS
  (and its successors and assigns) will make no claim on that copyright.  If
  these conditions are not met, explicit APS permission must be obtained.
  Nothing in this Section shall prevent APS (and its successors and assigns)
  from exercising its rights in the Article.

(6) If the Article was prepared under a U.S. Government contract, the
  government shall have the rights under the copyright to the extent
  required by the contract.

All copies of part or all of the Article made under any of the Author Rights 
shall include the appropriate bibliographic citation and notice of the APS
copyright.

By signing this Agreement, the author(s), and in the case of a Work Made
For Hire, the employer, jointly and severally represent and warrant that
the Article is original with the author(s) and does not infringe any
copyright or violate any other right of any third parties, and that the
Article has not been published elsewhere, and is not being considered
for publication elsewhere in any form, except as provided herein.
If each author's signature does not appear below, the signing author(s)
represent that they sign this Agreement as authorized agents for and on
behalf of all the authors, and that this Agreement and authorization is
made on behalf of all the authors.  The signing author(s) (and, in the
case of a Work Made For Hire, the signing employer) also represent and
warrant that they have the full power to enter into this Agreement and
to make the grants contained herein.

_____________________________________________________________________________
Author Signature(s)                                                      Date

_____________________________________________________________________________
Name(s) (print)

If the Article has been prepared as a Work Made For Hire, the transfer
should be signed by both the employee (above) and the employer (below):

_____________________________________________________________________________
Employer

_____________________________________________________________________________
Authorized Signature(s)       Name(s) (print)         Title              Date

U.S. GOVERNMENT EMPLOYEES:
A work prepared by a U.S. Government officer or employee* as part of his
or her official duties is not eligible for U.S. copyright.  If at least
one of the authors is not in this category, that author should sign the
transfer Agreement above.  If all the authors are in this category, one
of the authors should sign below, and indicate his or her affiliation.

_____________________________________________________________________________
Author Signature(s) Institution (e.g., Naval Research Laboratory, NIST)  Date

* Employees of national laboratories, e.g., Brookhaven National Laboratory, 
  are not U.S. Government employees.






==> SecondReply.txt <==


Answers to Referee B report:

In what follows we respond to the comments of the referee B. While
a response must be given for completeness, we alert the reviewers that
these responses must be read after reading the paper. Otherwise it may
only add to the confusion.

We will answer first the technical comments of the referee and latter
the comments on the style of the paper:


>The sentence starting at the bottom of page 6 and concluding at the top
>of page 7 says that it has been shown that the wave function and its
>nodes successively converge to the exact ground state given Eq 2.
>It is really not as simple as that, nor does the remainder of that
>paragraph under Eq 2 even allude to the problems. What has been shown in
>the cited references is that the wave function converges within a given
>set of fixed nodes to the fixed node (not exact) energy, using Eq 2. It
>has also been shown that one can make the wave function converge to
>the exact nodes using an extension of this procedure, but the Green's
>function must be treated with much greater care, and sampling must
>be done carefully as well. This procedure is known as "release node"
>DMC. This is neither mentioned nor that work cited (here or anywhere
>in the paper). The problems with attempting to change the nodes this
>way are glossed over here--as though Eq 2 embodies all of released node
>DMC. For example, without care the iterative procedure discussed at the
>end of this paragraph would easily have the nodes simply (gradually)
>move to infinity (yes, as they say, lowering the energy at each step),
>but ending up with the Bosonic ground state solution! Thus the statement
>that the nodes of the tilde trial wave function are better than the
>original trial function might not be true.

The referee objects to a theoretical derivation as if it were a numerical
approach. It has been discussed in many DMC papers, that if we apply the
evolution operator with imaginary time e^{-H \tau} to any wave-function,
the projection on the lowest energy states increases relative to the higher
energy ones. This implies that the energy of the resulting wave-function
diminishes. Furthermore, because of elemental group theory, the product
of any symmetric operator with any anti-symmetric function results in
an anti-symmetric function (with no projection on any symmetric bosonic
function or any other representation of the symmetric group). Thus our
analytic derivation is true. Since we use an anti-symmetric representation
of the wave-function, our numerical method will *not* find bosonic states
since they are excluded from the search. Part of this answer has been
included as a footnote.

The referee confuses the *analytic operation* of applying e^{-H \tau}
to an anti-symmetric wave function (for very small \tau),  with a
numerical method which is equivalent to a recursive application of the
Green function. Indeed, Eq (1) is not translated to “release node”
which involves two fixed trial wave-functions and two populations of
walkers. Our method instead involves only one trial wave function that
is updated and a single population of walkers. In our method the walkers
*never* cross the node: we move the node instead. In the so called release
node method the node is removed. Our approach has some
connections to the “shadow wave-function method” and the “A-function
method” both of them are cited. It can be numerically connected to
“pure diffusion” a method which is cited. We have added two additional
equations to the paper that contains the term e^{-H \tau} in hopes
that the referee will understand. Part of this answer has been included
in a footnote.

>The second paragraph on page 7 (beginning "Note...") makes a number of
>further misleading if not downright incorrect remarks. The second sentence
>claims that the term with the exponential of V(R) does not alter the
>nodes because it is a positive scalar function. This is nonsense. It is
>not a factor in the wave function (like a Jastrow, where this argument
>would be true) but a factor in the Greens function! It is well known
>(if not obvious) that the potential affects the nodes--i.e. the wave
>functions of two solutions to the Schrodinger equation with different
>forms of V(\textbf{R}) generally have different nodes. Moreover, by this
>specious argument the Gaussian (delta(R)) is also a positive function--so
>it shouldn't affect the nodes either. Of course, taken in the original
>fixed-node context, by construction the node cannot be altered. But they
>are claiming to be moving the nodes here. In the release-node method what
>moves the nodes is the relative pressure of walkers on the two sides of
>the nodes--that pressure being generated exactly by the exponential of
>V(R) term.

a) We do claim, that a single application of
the Green function (for small \tau) to \phi(R), [see Eq. (1) second form]
the factor e^(-\tau V(R)) does not change the nodes. As it is clear in
the formulas (Eq. (1) and Eq (4)) , e^(-\tau V(R)) is a scalar positive
factor (independent of R’) for any real V(R).  The nodes of the
product of any function \phi(R) with any positive function are the same that
the nodes of \phi(R). Therefore our statement is absolutely true within regime
of small \tau where the Green function approximation is equivalent to 
e^(-\tau H). We have altered a sentence in the paper so that it now reads,
"The factor $e^{-\tau \left(V({\bf R}) - E_T\right)}$ in Eq.~(\ref{eq:delta}) 
does not alter the nodes:it is a positive scalar function (only
acts as a branching term in a one time step simulation)."

Contrary to the referee’s opinion a convolutions between most function
and a Gaussian [see Eq(1) second form] does indeed change the zeros:
the convolution is a non-local operation. This can be seen in the
following example: First take f(x)= A cos(k x )+ B sin(2 k x). Second do
the same for f(x)= a x +  | b x| for |b|< |a|.  Third do the same for |b|
> |a| and find that the resulting function does not cross zero. Hints
a) e(i k x) is an eigenfunction of the convolution with a Gaussian with
eigenvalue Exp[-k^2 \tau]; b) take the limit of small \tau and find that
the correction is quadratic in \tau when f(x) has no kinks.

The objections made by the referee only hold for a complete DMC simulation
which is equivalent to a recursive application of Eq (1) and are clearly
not pertinent to our case.  As explained in the text, in our approach
a full fixed node DMC run using the new wave-function incorporates the
effects of V(R).

Our papers, Ref 18 and the present one, take a different point of view
to solve an old problem. If the referee does not read what we wrote,
he or she will not see the solution.

>At the beginning of Section II, on page 5, the first sentence says that
>fixed-node DMC finds the lowest energy among all wave-functions that share
>the nodal surface S_T. This is not true. It finds the lowest energy among
>all the wave functions sharing that node *for a given V(R)* -- different
>potentials generally lead to different nodes.  The same sentence defines
>S_T(R) as where the wave function vanishes and changes sign. It is also
>not correct. The node is the surface where the wave function vanishes,
>regardless of what happens on the other side. Moreover, there is nothing
>in the algorithm that requires such a sign change. It is true that would
>take some special effort to come up with such a wave function, but that
>is irrelevant for the argument.

We cannot agree with the referee's "objection" because we cannot compare 
energies of different wave-functions  if the Hamiltonian is changing.
We defined a Hamiltonian and never changed it: we never changed V(R).
Nevertheless we added a footnote to remind the reader the relationship
between the energy the wave-function with the many-body Hamiltonian and
the fact that it is fixed.

The objection, on a single nodal surface where the sign of the
wave function does not change, does not resist analysis. Such a node
disappears after a single convolution with Eq. (1) for any positive \tau
-> 0 and cannot be the eigenstate of any physically reasonable
Hamiltonian. The only way to avoid a change of sign is to cross two or more 
nodal surfaces at the same time: that is, crossing at the point where nodal
surfaces intersect. Furthermore, since the referee agrees that the sign 
plays no role, the referee shows a strong commitment to find irrelevant 
objections.

>Page 30, Figure 8. First off, the DMC and KS plots look to me like
>almost mirror images. Why? The mirror image part appears to be due to
>plotting the DMC in the LHS of the box, and the KS in the right. Why
>not compare the same against the same? E.g., both DMC and KS in the
>LHS of the box. Secondly, why are they so alike? I would expect that
>the DMC is an improvement over KS. Thus the point of the figure is
>lost on me. Moreover, since there are two electrons in the box,
>why aren't the two degenerate solutions ones having a pair of
>electrons in opposite corners--versus both on one side of the box?

We recommended reading Ref 17 (now 18) several times (including in the caption 
itself) which the referee has clearly not done. Since we cannot 
reproduce Ref 18 in length without incurring in “self plagiarism” 
we added.

"The Kohn-Sham and the interacting densities must be equal by
definition. Figure 8b demonstrates that the interacting density in Fig 8a
is also pure-state non-interacting v-representable, since a K-S potential
can be found that makes the two densities identical up to numerical
precision."

Our answers to the objections on the style and language of our the paper follow.

>The paper is about fixed node Diffusion Monte Carlo (DMC). Yet the
>language is strongly colored by density functional theory (DFT).
>Though this is where the authors are coming from, it is in no way
>actually connected to DMC. DMC is a method of solving a quantum many
>body problem. Thus, this paper needs to talk broadly to that community
>(and to the DMC community) and not speak in the language of DFT which
>is not universal to many body theory. This choice of language adds
>additional confusion to that broad incoherence I mention above. I will
>give specifics of what I mean throughout this report.

We choose to present the paper in a notation accessible to a broader
community (which includes Density Functional Theory (DFT) and Quantum
Mechanics experts) because the solution presented here has a significant
component coming from DFT methods. The decision of referee B to take
issue on the use of a generally accepted notation and reject the paper on
those grounds does not correspond to any selection criteria of Physical
Review. Instead, the objection borders on ridiculous.  We prefer QMC
papers that avoid an excessive use of QMC jargon and we advocate that
the QMC field should be open to new comers and ideas.

>Beginning with a specific point about DFT language, the manuscript
>speaks frequently of a "non-interacting problem." In many body theory
>that would mean the situation where the two body (or many
>body) potentials are all set to zero. In the DFT context it seems to mean
>the effective one-body solutions where they exist. In another language,
>these are mean field solutions. Mean field solutions are indeed many-body
>solutions of an \textbf{\textit{interacting}} Hamiltonian, only neglecting
>(to different degrees) fluctuations. Use of DFT language here adds
>only confusion to the average reader--at least to those not coming
>to this from the DFT community. I recommend replacing the language
>of "non-interacting" with something to the effect of "effective" or
>"one-body" or even "DFT". (See e.g. Ref
>33 for a specific example of ``non-interacting'' where it means
>one-body.)

This point was discussed in detail in our previous report and answered. 
The term "non-interacting" is a standard and well established term in
the context in which it is discussed; see for example the paper
[W. Kohn and L. Sham, Phys. Rev. v140, a1133 (1965)]. We already
defined in the text a many-body wave-function to be one that has many 
particles whether they are interacting or not. Note that the DFT, OEP 
or HF wave-functions are Slater determinants (many-body wave-functions) 
though build with single particle non-interacting wave-functions. The 
referee's comments show a deep misunderstanding of density functional 
theory. Ref 33 in our paper (cited by the referee) is a footnote where 
we actually mean what we wrote!

In the introduction of our paper we wrote “This work is the natural
continuation of a recent article (Ref. 17)" (now Ref. 18) " where we proved the existence
of an optimal effective nodal potential for generating the orbitals in
the determinants in the trial wave function used in DMC. While some
details are rederived here, we recommend reading Ref. 17 before this
article.”

Based on the referee's comments and confusion over some of
the concepts, we do not think that this paper has been checked.

>At the very end of Section V.B. there is a one sentence paragraph about
>the convergence of this methodology. This is a key point, and in fact
>is rather oddly placed in that section. It pertains to the paper as
>a whole. This should be stated up front, probably at the end of the
>Introduction. It also would not hurt to repeat it in the Summary. How
>well this method scales will ultimately determine whether this work is
>a major breakthrough or just a nice set of algorithms suitable for few
>body systems.
>
>The large set of algorithms that make up this paper are also responsible
>for the jumble and incoherence of the paper, because the different
>algorithms (and what they are for) are neither logically laid out,
>nor all later shown in the Results section. (Only a subset of the
>methods developed here are shown in the results.) It is often only
>on re-reading that one discovers that one is seeing a completely new
>approach to essentially the same problem (e.g., moving the node). In one
>specific case this becomes clear at the end of Sec VI--rather late in the
>game. That too should appear early on, perhaps in the Introduction. It
>should also appear at the beginning of each relevant section, describing
>what it is about. For example, Section IV F.  starts off sounding as
>if it is once again doing what was done in Sec III. In fact, the final
>paragraph (once again the final paragraph!) of IV F. explains what this
>section has been all about. That paragraph belongs at the start of IV
>F. Given that we have two different ways to come up with
multi-determinant
>expansions, it would be nice if the Results section compared the two. It
>appears only to discuss the method of Sec III. If only one is presented,
>it might be stated why the preference for that one. Similarly, many of
>the cost function algorithms are not demonstrated in the results.

This comment of the referee is completely unnecessary: It is critic on
the style of our paper and our research agenda. The organization of
the paper is stated in the final paragraph of the introduction. The
derivation of a new method and the comparison with a soluble model
is the key result of this paper. The scaling of the method will be a
subject of future articles in real systems which are in progress but it
has *never* been in the scope of this article. a) The method is novel;
b) the results are shown to be sound as compared with an exact soluble
model. We strongly believe that we have been careful not to oversell
the method and at several points state that convergence and applicability 
in larger or more complex systems will be a subject of further research.

There are two complementary algorithms discussed (two is not a large
number). The paper says multiple times that the two algorithms are not
equivalent: they are complementary. The first algorithm is used to obtain
a better trial wave-function. The second is used to obtain and equivalent
one that reduces the computational cost.  We present results on all the
methods explained. The referee ignores the discussion on the results of
the second method approach (Figure 10).

>I will now turn to more specific comments on the manuscript, going
>through it from the beginning to end.
>
>On page 4 the authors state that they have recently found that Kohn-Sham
>DFT wave functions can be bad sources for nodal surfaces.
>This is an intriguing result, but raises many questions. For example,
>are Hartree-Fock nodes bad as well? In the same ways, and for the same
>situations? If, in fact, H-F wave functions are better sources for nodes,
>why use DFT nodes?

This comment is clearly unnecessary. These questions are beyond the scope
of this paper and are likely unanswerable in general. The DFT result
is not from this paper but from Ref. 18. Hartee-Fock (H-F) was never 
discussed here or in Ref. 18.

>On page 4, in the middle (short) paragraph, they say that they "overcome
>two major obstacles: (i) obtain a representation of the fixed-node ground
>state{\ldots}" Obtaining a representation is not an obstacle. Perhaps this
>is just bad English. I think they mean that they seek a representation
>that is useful for optimizing the nodes?

We changed the sentence to now read
"In order to use DMC to find the best trial wavefunction we overcome
two major obstacles: (i) obtain a representation of the fixed-node
ground-state DMC wave-function suitable for optimization of the
nodes, and (ii) find a method to keep the trial wave-function compact
in large systems by minimizing the number of determinants."

>At the top of page 5 they make the claim that the increasingly demanding
>nature of the computation is not a big problem because "DMC is readily
>parallelized with excellent scaling..." By that logic, all DMC-like
>algorithms, including the many forms of release-node algorithms
>of the past, also qualify. If that is so, then there is nothing
>special about this work, for we already know how to correct for the
>fixed-node approximation in a number of "exact" ways. The problem with
>all of them is that they do not scale well! But by the authors present
>(specious) argument they do scale well (because they can be parallelized
>too). Ultimately, no amount of parallelizing fixes poor scaling. The real
>question, that the authors are trying to sweep under the rug here, is how
>does this algorithm scale? As I discussed earlier, above, a discussion of
>scaling only appears in the oddest of places--much later in Section V B.

This again unnecessary: We have not claimed that the scaling of our
method is better than any other at this point. The scaling issue is not
central to this paper. We will discuss scaling when we apply the method
and are able to show systematic convergence.

In the current paper we show that – even for the simply model system
analyzed – our method is able to yield new physical information not 
previously accessible to DMC. We give our method a different name SHDMC,
while the expression DMC  denotes in general diffusion Monte Carlo 
methods. Accordingly, the objection of the referee is not valid and we 
retain the expression: 
"DMC is readily parallelized with excellent scaling..."

>I am generally avoiding comments on the (relatively poor) English.
>However, occasionally it took several readings of a sentence to
>understand it. In some such cases I am suggesting a wording change to
>clarify it. This occurs on the second paragraph of Sec. II at the bottom
>of page 5. The second sentence of this paragraph (beginning
>"Indeed...") ends with "S(R)" making it appear that the Hamiltonian is
>S(R). I recommend that S(R) be moved after the second appearance of the
>word "nodes."

The “relative poor” statement is completely unnecessary. However,
in consideration to “independent readers” we move the symbol S(R)
as requested.

>Equation (1) on page 6 is written in two ways. The seconds form is
>not strictly the same as the first. A simple change of variable shows
>that there is an overall sign change as well as the argument of the FN
>function being R - R' (not +). However, it is not even clear what the
>point of this second form is at all. The first form already demonstrates
>the Greens function form of the equation that they are after. I would
>drop the second form.

A "\prime" was misplaced. "The delta function in the first part of
Eq. (1) should read "\tilde\delta \left({\bf R^\prime-R}\right)". We
have made this change, which does not effect the results that follow.

>Further in this paragraph, in discussing the patch dS(R) of the
>nodal surface S(R), should that not be S_T (R)?

typo fixed

>The discussion from here through just before Eq 9 is never seen
>again in the rest of the paper. Is it merely a heuristic argument
>supporting the diagram of Figure 1? Or is there a real connection
>with the methods developed later in the paper? I don't see any.

We indeed use this result in Section III A. Please read the text following
Eq. 22. Also please read the last two paragraphs of Section II where
we explain how the results of Section II impact other parts of
the paper.

>The sentence beginning at the top of page 9 "Because..." is not a
>sentence. It ends before telling you "what." It appears that the
>next sentence is the "what."

We modified this sentence.

>Third line from the bottom of page 9: "Conversely... will be
>reinforced." That would be nice, but it isn't true. Fluctuations
>that bring the node closer to the correct node will get successively
>weaker, not stronger (as "reinforced" connotes). What actually
>happens is that there is less probability of the correctly placed
>nodes of being pushed away. This is not quite the same thing as
>the move being reinforced.

We actually mean what we wrote. In order to reinforce the meaning we
added a footnote after "reinforced" that reads: "The nodes continue to
move statistically in the same direction in successive iterations."

>Equation 14, page 11: Underneath this it is stated that these
>functions are symmetric functions. This is only true if the nodes
>of Phi_n are the same as those of Phi trial. This is not going to
>be generally true of the Phi_n. Only their weighted sum (Eq 12) has
>the same nodes as Phi trial. Moreover, this could cause a problem
>for the method(s) developed here, since these functions contain
>singularities, and sampling them to obtain the CI coefficients
>could become problematic.

The symmetries are dealt with and they are *not* related to symmetry. We
added the footnote "The ratio of two antisymmetric (fermionic) functions
is always a symmetric (bosonic) function since the sign change cancels
out."

"Note that the projectors $\xi_n({\bf R})$ are symmetric (bosonic)
functions."

>As I remarked near the beginning, the usage of "non-interacting" is
>confusing if not misleading. I find the usage at the top of page 13
>(first line) to be pretty much emblematic of this. They are terms
>in the expansion of the fully interacting many-body problem.

As we stated above we are using standard terminology.

>Immediately after Eq 24, to make clear what is meant they need to
>replace "While..." with "While this shows that..."

We modified this sentence as requested.

>The divergence of the terms on the RHS of Eq 24 are discussed here
>(good). This is in contrast to the statement under Eq 14 (previously
>discussed) that these functions are symmetric.

Quite obviously there can be singularities in symmetric functions. The
referee’s objection has no support.

>The first sentence of the last paragraph of page 13, beginning
>"Updating..." explains the cause of the nodes moving. For one
>thing, the argument here appears disconnected to earlier arguments
>in Section II where the nodal movement is also described, but here
>it is the coefficients of the expansion that are being changed. In
>this case it is not clear why the motion of the nodes should be
>in the direction of better nodes... even on average. This needs to
>be clarified.

We disagree with the referee. Our discussion here is not disconnected.
We gave arguments in Sections II and Section III A as to why the
nodes and thus the coefficients are likely to improve. Our numerical
experiments demonstrate that the coefficients do improve.

>Page 14, very end of Section III B. One should point out that goals
>are very different: faster convergence only (no improvement of the
>nodes) versus improved energies.

We made this point clearly here in the first few sentences in the
last paragraph of Section III B. Please reread this paragraph.

>Page 14, Section C, first paragraph, halfway through: The sentence
>beginning "In the next iteration..." has the phrase "statistically
>insignificant fluctuations." I don't know what's meant by this. Are
>these the "bad fluctuations" (being contrasted with the "beneficial
>fluctuations")? If so, say so. And why would they not grow too on
>occasion? In fact, what suppresses these bad moves? I presume it
>is the energy sampling, and choosing blocks with lower energy to
>continue the simulation. This needs to be stated more clearly. Here
>is also a good place to compare this with "released nodes" where
>the difference in pressures moves the nodes. Given that a method
>to move nodes exists, that you are trying to supplant, explain why
>this methods should be better than the released nodes method.

We inserted the word "bad" after "statistically". The release node method
does not move the nodes as claimed by the referee: it just removes the
node altogether. A footnote was added comparing our approach with 
release node.

>Page 16, end of the first paragraph: it ends with a definition of
>the function alpha(R). This formula needs to be broken out with
>an equation number. It is referred to a number of times later on,
>and several pages later I had forgotten what alpha was and had the
>hardest time finding this definition again.

We added an equation number for the definition of alpha(R).

>Page 18, two lines under Eq 28, the single particle orbitals are
>an effective mean field solution--not "non-interacting." The very
>presence of V(r) makes it interacting in the usual sense.

We disagree. Non-interacting is the correct term. We suggest the referee
read this highly cited paper [W. Kohn and L. Sham, Phys. Rev. v140,
a1133 (1965)].

The referee might be confused by standard notations that were nevertheless 
redefined in the text. We use R in bold to denote many body coordinates 
and r single particle coordinates. We had already defined V({\bf R}) 
immediately after Eq. (2) and V(r) in Section IV B.

>Last sentence of Section IV B: "...this manner." What manner? The
>entire discussion of v-representability here is insufficient for
>the reader not very familiar with DFT, and unnecessary for the
>reader who is so familiar. And once again (here to an extreme) the
>discussion of interacting and non-interacting (now v-representable)
>is needlessly confusing. Worse so because I don't understand the
>point of having this entire section (IV B).

The meaning of " ... this manner." is clear if the referee reads
the preceding sentence. The referee clearly did not read the preceding
paper either (Ref 18) as recommended repeatedly.

>Eq 30 contains two equations, presumably the second part meaning
>"where W(R) =..."? But then Eq 31 says "where W(R) = something else."
>One of these should not be a "where..." but a derivation of W? If
>so, give an indication of how it is derived. By the way, putting
>the first definition of W into Eq 30 seems to give the LHS of 30
>is equal to the integral of itself. In fact, the entire discussion
>of Eqs 29 through 34 is impossible to follow. Nor is it clear that
>any of this it is used anywhere later on.

We changed the "where" to "where we obtain" and made the first
equation of W(R) a stand alone equation.

>Section IV F., page 20. I previously discussed this. At first it
>appears you are repeating what was done in Section III, and it
>is not clear why. The final paragraph needs to be moved to the
>beginning of this section to explain this

We moved the final paragraph to the beginning of this subsection.

>Section V A. page 21, half way through: "non-interacting ground
>state." Now I really don't know how you mean it. Do you now mean
>the states obtained when neglecting V?

The non-interacting ground state is obtained from the determinant
composed of single-particle orbitals found from solving Eq. (28)
which includes V(r) the effective single particle potential as explained.
Again we suggest the referee read this paper
[W. Kohn and L. Sham, Phys. Rev. v140, a1133 (1965)].

>Page 23, second paragraph, there is a reference to "the energy
>E_best..." Where is this defined? You say it is Figure 2. Which
>color curve/points?

We changed the sentence to read
"In Fig.~\ref{fg:dmcCIrun} we show the average of the
local energy $E_L$ (black dots) and the best estimator for the energy
$E_{best}$ (green dots)\cite{umrigar93} as a function of the number of
DMC steps."

>Page 25, figure caption, Fig 5: Inset... as a function of what?

We modified the sentence to read "Inset: projection of the DMC
self-healed wave-function onto the full CI ground state as function
of the logarithm of $N_w$."

>Page 25, under Eq 40, "We see that..." The variable N_w is not
>defined (except in words in the figure caption). Next line the
>in-line formula is obviously wrong. Perhaps what is meant is
>(N_w)\^(-3/2)? Or should it be 1/sqrt(N_w)?

We modified the sentence to read
"We can see that for a significant section of the run $R_P \sim
1/N_w^3$, where $N_w$ is the total number of weighted configurations
of the run."

>Page 26 top: "For the final part of the graph..." It isn't clear
>what the "final part" of the graph refers to. However, from the
>graph it looks like the behavior crosses over from inverse N cubed
>to inverse N. I see no inverse square root N behavior.

We modified the sentence to read
"For the final part of the graph (the last three points), however,
$R_P$  scales as $1/\sqrt{N_w}$."

>Page 27, Figure 6. From the text I gather that the wave function is
>being updated (within each color) as one moves to the right--we are
>not just going to more DMC steps. This is not at all obvious from the
>caption here. Moreover, if the initial red wave function comes from
>the final blue one, shouldn't they have the same energy? Why don't
>they? Likewise, shouldn't the initial green energy be the same as
>the final red one? What happened to the initial data (early steps)
>of the green diamond run? It starts at almost 12.

The caption gives a succinct description of the figure. The explanation of
the figure was and is in the text. We now moved an explicit recommendation
in the caption to read the text "(see text)" after "red points".
The text clearly states that new trial wave-functions are obtained from
a previous one after sampling with different statistical data. Thus
the points have different energies because a) they are *different*
wave-functions b) the error bar is different.

>Page 27, second line of text "strongly interacting regime." How
>is this defined here? Next sentence, J=0: I assume this is J(R),
>the Jastrow, not some constant J as it looks like?

The constants multiplying the Coulomb and kinetic components are
explicitly given in the previous sentence in the same paragraph: 
20 is much larger than 3.

We changed the next sentence to read
"To further increase the role of correlations and the difficulties
that the algorithm must overcome we did not included a Jastrow term,
i.e. $J=0$."

>Page 29, Figure 7 caption. Define the red dots.

We now define the red error bars in the caption of Fig. 7.
We changed the sentence to read
"The statistical errors in the values of the coefficients are
equal to the size of the red bar."

>Page 29, entire full paragraph including Eq 41: This is a theory
>discussion and belongs in an earlier section. This is not "results."

We changed the title of Section V c from "Coulomb potential results"
to "Coulomb potential results and discussion".

>Page 29, middle, "...suggests an alternative route for calculations
>of forces..." Alternative to what? Be more specific. Statistical
>sampling of forces is not discussed here, nor is the calculation of
>forces "usual" by statistical sampling. Perhaps say something like
>"... an alternative route to that taken in Refs 34 and 35."

We added explicit references to the sentence. It now reads
"Knowledge of this density allows the calculation of the Kohn-Sham
potential as explained in Ref.~\onlinecite{rosetta} (see below)
and suggests an alternative route for calculation of forces by
applying\cite{payne92} the Hellmann-Feynman theorem directly to 
the Kohn-Sham total energy instead of the usual statistical 
sampling.\cite{badinski08,filippi00prbr}"

>Page 34, step 8 (versus 7). In step 7 Psi tilde is already converged
>(which includes J tilde from step 6). So how can Phi tilde not be
>converged yet till step 8 since the already converged Psi tilde
>consists of J tilde and Phi tilde? If I don't follow this algorithm,
>something is not clear.

This is the same text the referee praised in the previous report.
The algorithm describes two nested loops. We added the following footnote:
“\Psi tilde must be converged twice:
i) in order to fit the fit the fixed node solution allowing the node to
move ii) second when the node does not move any more. “


>Page 34 below step 9 is a discussion of "in Section IV..." This
>method seems not be used anywhere, or any results demonstrated,
>or compared with the method of Section III.

Results of the method described in Section IV are shown in Fig 10 and
related discussion in V D as stated in the first paragraph in this
section.  We also state that a combination of the two methods will
be required in larger systems. We describe this combination in this
section. One of goals of this research was to find an algorithm that
could be extended to large systems.  The objection of the referee are
merely to our research agenda and are no grounds for rejecting a paper.

>The effort of going through the manuscript was far greater than what
>you want to put on your readers. (Most will just quit.) Some of the
>reasons for the difficulty are all the points I have raised here.
>Fixing these issues should help. However, the manuscript is also
>simply dense, not well organized, in somewhat bad English, not
>fully explained, and full of confusing language.

>I find it ghastly that a paper being submitted to Physical Review
>(for the second time no less) should arrive in such a state.

This paper was written with significant care since we believe that
the results presented here are extremely important. Nevertheless, our
paper will be difficult to understand because we use many theoretical
techniques that are not common in the Quantum Monte Carlo literature. We
do not claim that the paper is an easy read because it requires study and
a strong background in Quantum Mechanics, Density Functional Theory, 
Group Theory and Quantum Monte Carlo. The effort required to read the paper 
is proportional to the problem, which has resisted the attempts of many 
intelligent people for thirty years. We cannot replace with careful writing, 
the careful reading and study that the subject demands.

